Linear Complexity $\mathcal{H}^2$ Direct Solver for Fine-Grained Parallel Architectures

We present factorization and solution phases for a new linear complexity direct solver designed for concurrent batch operations on fine-grained parallel architectures, for matrices amenable to hierarchical representation. We focus on the strong-admissibility-based $\mathcal{H}^2$ format, where strong recursive skeletonization factorization compresses remote interactions. We build upon previous implementations of $\mathcal{H}^2$ matrix construction for efficient factorization and solution algorithm design, which are illustrated graphically in stepwise detail. The algorithms are ``blackbox'' in the sense that the only inputs are the matrix and right-hand side, without analytical or geometrical information about the origin of the system. We demonstrate linear complexity scaling in both time and memory on four representative families of dense matrices up to one million in size. Parallel scaling up to 16 threads is enabled by a multi-level matrix graph coloring and avoidance of dynamic memory allocations thanks to prefix-sum memory management. An experimental backward error analysis is included. We break down the timings of different phases, identify phases that are memory-bandwidth limited, and discuss alternatives for phases that may be sensitive to the trend to employ lower precisions for performance.

==> manifest.txt <==
%% %% Copyright 2021 OXFORD UNIVERSITY PRESS %% %% This file is
part of the 'ima-authoring-template Bundle'. %%
--------------------------------------------- %% %% It may be
distributed under the conditions of the LaTeX Project Public %%
License, either version 1.2 of this license or (at your option) any
%% later version. The latest version of this license is in %%
http://www.latex-project.org/lppl.txt %% and version 1.2 or later
is part of all distributions of LaTeX %% version 1999/12/01 or
later. %% %% The list of all files belonging to the
'ima-authoring-template Bundle' is %% given in the file
`manifest.txt'. %% %% Template article for OXFORD UNIVERSITY
PRESS's document class `ima-authoring-template' %% with
bibliographic references %%

% CONTENTS OF THE IMA-AUTHORING-TEMPLATE BUNDLE %
=================================================

Directory ima-authoring-template/

ima-authoring-template.tex
  article template for a document with author-year and numbered citation

manifest.txt
  this file

README
  small readme documentation

Equations sample - equations-sample.tex file -- covers basic AMS
  equation formats - equations-sample.pdf file -- output of basic AMS
  equation formats

Directory ima-authoring-template/doc/

ima-authoring-template-doc.tex -- LaTeX source file of documentation
ima-authoring-template-doc.pdf -- documentation for ima-authoring-template.cls

